Longest Unbordered Factor in Quasilinear Time

A border u of a word w is a proper factor of w occurring both as a prefix and as a suffix. The maximal unbordered factor of w is the longest factor of w which does not have a border. Here an O(n log n)-time with high probability (or O(n log n log^2 log n)-time deterministic) algorithm to compute the Longest Unbordered Factor Array of w for general alphabets is presented, where n is the length of w. This array specifies the length of the maximal unbordered factor starting at each position of w. This is a major improvement on the running time of the currently best worst-case algorithm working in O(n^{1.5} ) time for integer alphabets [Gawrychowski et al., 2015].

==> data.dat <==
n	$np$	$depth-max$
6	4	2
14	16	3
30	46	4
62	116	5
126	274	6
254	624	7
510	1390	8
1022	3052	9
2046	6634	10
4094	14312	11
8190	30694	12
16382	65508	13
32766	139234	14
65534	294880	15
131070	622558	16
262142	1310684	17

